Proton-induced halo formation in charged meteors

Despite a very long history of meteor science, our understanding of meteor ablation and its shocked plasma physics is still far from satisfactory as we are still missing the microphysics of meteor shock formation and its plasma dynamics. Here we argue that electrons and ions in the meteor plasma above $\sim$100 km altitude undergo spatial separation due to electrons being trapped by gyration in the Earth's magnetic field, while the ions are carried by the meteor as their dynamics is dictated by collisions. This separation process charges the meteor and creates a strong local electric field. We show how acceleration of protons in this field leads to the collisional excitation of ionospheric N$_2$ on the scale of many 100 m. This mechanism explains the puzzling large halo detected around Leonid meteors, while it also fits into the theoretical expectations of several other unexplained meteor related phenomena. We expect our work to lead to more advanced models of meteor-ionosphere interaction, combined with the electrodynamics of meteor trail evolution.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
